MGAB-V240: 23-min AM CVn star showing both 12-d supercycle and standstills

Using Zwicky Transient Facility (ZTF) data, I noticed that MGAB-V240 = PS1-3PI J185529.82+323017.8 showed two different states: regularly outbursting state with a cycle length of 12 d and standstills. I found that the regularly outbursting state was in fact a sequence of superoutburst and intervening normal outbursts comprising a 12 d supercycle. During one of the superoutbursts, superhumps with a period of 0.015824(9) d (=22.79 min) were detected in the ZTF time-resolved data. This period and behavior have confirmed that MGAB-V240 is an AM CVn-type object with the shortest known supercycle and the second known AM CVn star showing genuine standstills. The standstills in this system were interrupted by short drops and the system often brightened after these drops. This phenomenon can be explained by the accumulation of the transferred matter in the outer part of the disk during the drops. This phenomenon favors a constant mass-transfer from the secondary combined with the difficulty in maintaining the hot state in a helium disk rather than a temporary decrease of the mass-transfer rate as the cause of these drops. MGAB-V240 should be close to the border of the thermal instability of a helium disk, and the observed superhump period agrees very well with the activity sequence expected by the disk instability theory and the evolutionary sequence of AM CVn stars.

==> abst.inc <==
Using Zwicky Transient Facility (ZTF) data,
I noticed that MGAB-V240 = PS1-3PI J185529.82$+$323017.8
showed two different states: regularly outbursting state
with a cycle length of 12~d and standstills.
I found that the regularly outbursting state was
in fact a sequence of superoutburst and
intervening normal outbursts comprising a 12-d supercycle.
During one of the superoutbursts, superhumps with
a period of 0.015824(9)~d (=22.79~min) were detected
in the ZTF time-resolved data.  This period and behavior
have confirmed that MGAB-V240 is an AM CVn-type object
with the shortest known supercycle and the second known
AM CVn star showing genuine standstills.  The standstills
in this system were interrupted by short drops and
the system often brightened after these drops.
This phenomenon can be explained by the accumulation
of the transferred matter in the outer part of the disk
during the drops.  This phenomenon favors a constant
mass-transfer from the secondary combined with the difficulty
in maintaining the hot state in a helium disk rather than
a temporary decrease of the mass-transfer rate as
the cause of these drops.  MGAB-V240 should be close
to the border of the thermal instability of a helium disk,
and the observed superhump period agrees very well with
the activity sequence expected by the disk instability theory
and the evolutionary sequence of AM CVn stars.


==> objlist.inc <==
CR Boo,
Z Cam,
AM CVn,
SS Cyg,
HP Lib,
RZ LMi,
SU UMa,
ER UMa,
ASASSN-14cc,
MGAB-V240, \\
PS1-3PI~J185529.82$+$323017.8

